Random matrix theory improved Fr\'echet mean of symmetric positive definite matrices

In this study, we consider the realm of covariance matrices in machine learning, particularly focusing on computing Fr\'echet means on the manifold of symmetric positive definite matrices, commonly referred to as Karcher or geometric means. Such means are leveraged in numerous machine-learning tasks. Relying on advanced statistical tools, we introduce a random matrix theory-based method that estimates Fr\'echet means, which is particularly beneficial when dealing with low sample support and a high number of matrices to average. Our experimental evaluation, involving both synthetic and real-world EEG and hyperspectral datasets, shows that we largely outperform state-of-the-art methods.

==> Figures/mse_estimation_cov/5/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nsamples_cov_5.yml
n_features: 5
n_iterations_max: 100
n_jobs: -1
n_points: 50
n_trials: 1000
results_path: results/numerical/mse_estimation_cov/5
samples_power_end: 5
seed: 7777
show_plots: false


==> Figures/mse_estimation_cov/64/config.yml <==
condition_number: 100.0
config: null
n_features: 64
n_iterations_max: 100
n_jobs: 1
n_points: 40
n_trials: 10
results_path: test
samples_power_end: 2.0
seed: 1234
show_plots: true
tol: 1.0e-06
tol_cost: 10.0


==> Figures/mse_iteration/5.csv <==
,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error
iteration,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100
method,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_linear,20.239853481023736,14.259947890701723,8.922934219112923,6.172739277100798,6.405544865421573,7.424430133769647,7.26010896478584,7.416891983054241,7.466022183923025,7.488543586447447,7.495458103259598,7.502850568966201,7.507363182864003,7.516293267216196,7.542418612268893,7.566138565216835,7.597514545058051,7.617853480324759,7.668765392002637,7.6676196937286765,7.837801643943834,7.843229452196553,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_nonlinear,20.239853481023736,12.478478197050459,4.099819735435138,1.8333282749249746,1.1599985629575023,0.20172494122316512,0.0241081639027545,0.03593600248738483,0.030243984161505023,0.036199610161891986,0.038931593483589474,0.04134647075732721,0.043570892837475096,0.04357190066944729,0.04773818977185347,0.046600053519720144,0.04821538716518165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OAS,20.239853481023736,14.313996616050156,9.216151118710421,6.28826522177772,6.460763848391897,7.339328310482872,7.430455416996142,7.600609859932709,7.659653314687828,7.687552635026013,7.700958229357252,7.706503580003012,7.709692595698628,7.715207913199709,7.710052919953737,7.694690376719166,7.7206674656987895,7.741476103392546,7.747203051947408,7.861101835149417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RMT,20.239853481023736,12.48153049965792,4.296921040670048,1.901559969029544,1.266813729770488,0.20622810618354767,0.046184647045783435,0.007277089190566447,0.004445414587412072,0.003812023603055515,0.003436915732884424,0.0032233279478711707,0.0031809023229652884,0.0031236793339900933,0.0031211748939470305,0.0031298937461652077,0.003122613352318166,0.003118086961944465,0.0031170903068438753,0.0031235361935655266,0.0031348860471171296,0.003153293528322665,0.00313934940797598,0.003133537405797248,0.0031245279956620127,0.0031279983217150616,0.0031262828705562974,0.0031235504569833454,0.0031138980785690865,0.0031117963622367376,0.0031132516467510998,0.003061131007050439,0.0030771478513685075,0.00304409395274061,0.0030691660089980552,0.0030343892705121047,0.003034633295767957,0.0030371651410189696,0.003039636413306329,0.0031199046482978396,0.0031591970171649802,0.0031548107580391775,0.0031602336565926927,0.003159795413699626,0.003158152400522339,0.003116014230457684,0.003158284369639778,0.0030863583697511867,0.0030271852354120067,0.0030262174446841154,0.0029938571035594387,0.0029791954547277156,0.002971073940318567,0.0029713362788880773,0.002970958221641455,0.002988656368824124,0.0030254910373631013,0.003078120567484366,0.0030753073878360578,0.0030796939555464906,0.0030539611956357793,0.002978226679860843,0.002982510900602662,0.0029466607937253817,0.00293797825366746,0.002931100459249807,0.002920005937721775,0.002975773571421282,0.0030490075959381403,0.0030344889638017135,0.003114729087291259,0.0030800943454691193,0.0031738941485333983,0.0031621313711306435,0.0031392442914206977,0.003121586345861224,0.003086232518815777,0.003062765856392633,0.003017784531921975,0.003006344647398519,0.0030368996466129373,0.002990101654693509,0.0029755732883484424,0.0029235166104334487,0.0029177288986863914,0.002913176639737319,0.002900192555920419,0.00289072292912125,0.0028882090868455525,0.0031341861169475863,0.003272214633944069,0.0030238699506579805,0.0029368827548494187,0.0029365753595568655,0.0029324305190349402,0.0029321850110653894,0.0029322247203209173,0.002924073501434695,0.0029240202253966686,0.0029199257179331134,0.002919921479601439
SCM,20.239853481023736,12.499100890150082,4.679864873400574,2.885707357512205,1.0750914115274979,0.5721868363497367,0.03408891501919767,0.018827355565018373,0.016441987421012424,0.016235037140023858,0.016796491432699512,0.016801450366348582,0.01684464091337768,0.01691234860820415,0.016940787785341645,0.016498688043398567,0.0183137328383872,0.021302288276326548,0.02317306124313435,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Figures/mse_iteration/95.csv <==
,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error
iteration,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100
method,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_linear,20.239853481023736,14.35171896154722,9.427364385941036,6.708107833600825,7.71706356391931,8.82302440612238,8.228425312158627,7.968116310194478,7.8981056492448705,7.874054115820922,7.871361350244325,7.8698057885548405,7.872390705420177,7.879460891663513,7.889176590942869,7.895571369823188,7.932169533744474,7.890143910246685,7.847054800476402,7.8180478980771,7.837801643943834,7.843229452196553,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_nonlinear,20.239853481023736,12.48352234981167,4.285738788038384,1.9042857429386617,1.3207120489367858,0.24226287438092825,0.05314709408393858,0.12704476063526263,0.09921536140087835,0.07450886453134883,0.0717695362631385,0.07142382459457355,0.07220020701762146,0.07314000372484704,0.0741684571737976,0.06159692471262416,0.0604559051427624,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OAS,20.239853481023736,14.393686139360966,9.655800164610955,6.813598013109733,7.822757040300369,9.01606326956083,8.50892178606761,8.149520546303439,8.060571147441346,8.035541340083313,8.031787104857038,8.029630924430677,8.031461460449645,8.033306749991143,8.035902068786289,8.054706721758805,8.071521764449487,8.073363623589271,8.030463634742336,7.861101835149417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RMT,20.239853481023736,12.488738342483149,4.481469680843298,4.276945519186369,4.034156294358822,3.13139710017079,1.870744017778094,0.8862430893488429,0.43609216307706705,0.09852452091961378,0.038389553128929596,0.015554791013729644,0.012048253468659988,0.011325786926661184,0.011079982752734249,0.010977977753939312,0.010940426415425836,0.010913817877842995,0.010933662976575827,0.010958261057251723,0.010972253457086988,0.011022850395900981,0.011001108409473975,0.010976694401158301,0.010972228718372909,0.010964213985524808,0.010977270790253256,0.010909501519269036,0.01091745375818769,0.010842745060127392,0.01095878312240105,0.010826933317379635,0.010797332658020263,0.010842628061667216,0.010802985229372716,0.010838291102218298,0.010858184752765223,0.010975528603506238,0.010912085711161796,0.010809921687282977,0.010803246770508416,0.010840883701272572,0.010729819045141288,0.010553631765425082,0.01053514800027966,0.01072310851948333,0.010728522247518009,0.010517701813014906,0.010728029431908445,0.010901198416459026,0.011007654820625335,0.011013785213468326,0.011009346771524585,0.011037788790472833,0.011120372044841332,0.011045510919412726,0.011044313738993863,0.011048398591113177,0.01105187979159921,0.011050961387017026,0.010988692763062476,0.011054154761620909,0.010868118413887764,0.010437634782733539,0.010439827298293618,0.010441254477482355,0.010567008835190744,0.010903209707992214,0.010441159029608635,0.010442647753108252,0.010321808942835825,0.010401442524666312,0.010454866094773333,0.010037453678728794,0.010073710632508068,0.010100437722215302,0.009993054986753389,0.010144746902354626,0.01029076520234353,0.0103176792360954,0.010357561934498754,0.010411073696897574,0.010451062305339579,0.010740679365161362,0.010809873065049897,0.010878952828411047,0.010358595718003936,0.008989157374766552,0.009006629689877001,0.009040917389366744,0.008770356169006498,0.008790576346048764,0.008948890917018597,0.008948225932099636,0.009099865068258425,0.009099229505775854,0.009098379360510288,0.009403238110750663,0.009402633225077851,0.009554892158382287,0.009553805256408632
SCM,20.239853481023736,12.511526503626415,4.867146478492424,3.238433544441206,2.966664073833394,2.6111422529282757,1.3644632070686673,0.5683799203215044,0.2242409105342848,0.07773467653261085,0.04508155727201436,0.03979238139478163,0.03786019359070192,0.03662136657339755,0.03638255014071532,0.03581288306410626,0.03506420188710334,0.0336857257021297,0.03646518958198452,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Figures/mse_iteration/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_iteration.yml
n_features: 5
n_iterations_max: 100
n_jobs: -1
n_matrices: 100
n_samples: 49
n_trials: 10000
results_path: results/numerical/mse_iteration
seed: 7777
show_plots: false


==> Figures/mse_iteration/mean.csv <==
,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error,error
iteration,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100
method,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_linear,20.239853481023736,14.30623849429962,9.17838568265031,6.4527187500767305,6.988550198049705,7.996044264992834,7.642743374910521,7.691946740059918,7.675955185534111,7.68002385451216,7.681339338321553,7.6866726890049435,7.689689037069835,7.698493437618556,7.703862760471354,7.7180002118770785,7.717190690199584,7.730922313485285,7.742443893958004,7.729998767054675,7.837801643943834,7.843229452196553,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LW_nonlinear,20.239853481023736,12.480841645035778,4.193694595930883,1.8727458359515883,1.2597449944867967,0.22665933306569422,0.04123788725004684,0.08343660859353665,0.05380655499842351,0.05450783872199359,0.05431109382826424,0.055591762541283826,0.05656982430904316,0.057975123001893426,0.059563805812794454,0.05480554393887464,0.05433564615397203,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OAS,20.239853481023736,14.353491858304022,9.435359189454058,6.561811316324435,7.059771298739388,8.149443806864038,7.833895598828848,7.871901383101016,7.855377278243569,7.85934714821872,7.86297345813823,7.8665690625884634,7.8697230320846305,7.872093416720887,7.872082125182058,7.874546933643871,7.895442151846733,7.8879900266939,7.876179200092698,7.861101835149417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RMT,20.239853481023736,12.48494549857539,4.389854462104536,3.788907628623717,2.6537930399971446,1.342999057298669,0.6607555262433559,0.2352021043451847,0.08360894347705213,0.03283922125804221,0.015238378274388165,0.00913757710183963,0.007339537734095904,0.006752202934041327,0.006544529007702964,0.006506677002313307,0.006499727046165539,0.006500459501537166,0.006510110097236353,0.006511820357247317,0.006514980298147944,0.006524224630823652,0.006524625553530899,0.006528233402442161,0.006526169801386638,0.006523081854801456,0.006525892363388595,0.006529438067806156,0.006527947691856982,0.006513826016844367,0.006524449935478973,0.006491568185976078,0.006502687313770069,0.006500372429096142,0.00647685030935553,0.0064625218051828585,0.006492533507727022,0.00650107703639765,0.006509673971110649,0.006472392009978009,0.006489365482120386,0.006488609428624288,0.006456910289123558,0.006412594076206429,0.006423764614895965,0.006426190249813994,0.006416601870115095,0.0063582915716695445,0.006379229041016425,0.006419947816971443,0.0064033140079204865,0.006398928380642572,0.006397262770708835,0.006426465087211655,0.006479305702776789,0.006461039882130721,0.006528851599006458,0.006510046774010099,0.006496800593265685,0.006497784458884012,0.006485815481087735,0.006493501680513903,0.006514381625238769,0.006420892553939256,0.0064567234624464025,0.006514388190267583,0.006506182758309378,0.006589470279374575,0.006469314092163192,0.006379544921824114,0.006372737814634883,0.006445580192025354,0.006532238704887031,0.006362917295148361,0.006436237883015787,0.0064562943516943555,0.00645505894053917,0.0064255703388872406,0.0064423155772426926,0.006525263170705729,0.00660584314277318,0.006605540488758332,0.0066610104703923945,0.006737687872376614,0.006641374506434116,0.006647706179631854,0.006451724434003589,0.006350536688746263,0.0063409998957942425,0.006548771098544815,0.00656378174847595,0.006600152464622074,0.006701496788431985,0.006702198981025985,0.006599488248559696,0.006598651291724607,0.006596652077323876,0.006616666348207621,0.006617232465625353,0.006745101429976281,0.0067454101822187525
SCM,20.239853481023736,12.50513994549744,4.774101269085351,3.049438852398838,1.8328712006777919,1.0813649402816317,0.35184184105762184,0.1546875602470433,0.06572385750791572,0.037010115748180326,0.02979226848783765,0.0276710070689193,0.02698488155730616,0.026606497015014708,0.02630532668968716,0.02589645293221632,0.026048992354570335,0.025440670380781065,0.029819125412559433,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Figures/mse_nmatrices/5_25/5.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,0.24266235150698598,8.936520831783671,9.443283593470001,0.20621920726097828,0.2163724087982797
5,0.16322130212944522,9.251261491577534,9.790547697036432,0.14510210542033034,0.13131628390039507
20,0.07809332486224511,9.66889083367207,10.181298787708908,0.09485199881418081,0.03317222729463121
30,0.07356271936915602,9.797544171859752,10.263501590330423,0.08968191234136903,0.021649675024175075
40,0.07151168677400185,9.854505459260535,10.326974017212065,0.09188925964223624,0.016201922846495423
60,0.06751637506004157,9.924338982989925,10.397571126174189,0.09211838958016702,0.010663513850676251
80,0.06886513327290558,9.949404361536779,10.433127973310038,0.09522534216012218,0.007840501513460187
100,0.06893088570325795,10.008661435412705,10.465063857721319,0.09760495682838809,0.006349626297618462
1000,0.07430485602705075,10.19342311854737,10.619896412490112,0.10847058018644123,0.0006226058541201726


==> Figures/mse_nmatrices/5_25/95.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,1.0011169188523523,12.135553851219953,12.281577672925172,0.6909314675991051,0.7943189347006825
5,0.628482264113363,11.602812320041718,11.913985924068367,0.49571555553493685,0.44338302476615415
20,0.27123385089976226,10.95336991877323,11.276119208281797,0.24558534909297086,0.11424292317717717
30,0.20559616605116854,10.80929166531567,11.168390957560314,0.21894597600398377,0.07715028079323658
40,0.18922109770976164,10.721808642382681,11.120726255977413,0.20201710810355505,0.05683079655584783
60,0.1570450022015346,10.63929628115567,11.026484426014832,0.1835010788937646,0.03731480803522398
80,0.1517474103881395,10.594164250370675,10.97329305110239,0.17211121422592515,0.02706778990440864
100,0.1366306284698558,10.564839401750936,10.953133737296124,0.16736932165828855,0.021626241440037792
1000,0.10505251456706532,10.374524195598811,10.780768151476648,0.13981354923958333,0.0021538830893464565


==> Figures/mse_nmatrices/5_25/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nfeatures_5_nsamples_25.yml
n_features: 5
n_iterations_max: 100
n_jobs: -1
n_matrices:
- 3
- 5
- 20
- 30
- 40
- 60
- 80
- 100
- 1000
n_samples: 25
n_trials: 1000
results_path: results/numerical/mse_nmatrices/5_25
seed: 7777
show_plots: false


==> Figures/mse_nmatrices/5_25/mean.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,0.5618030446796634,10.495275137202764,10.897027634550035,0.4315962733038045,0.4600793035016959
5,0.3727850368531892,10.410083218325601,10.830837566419616,0.3057300007126553,0.2714851285439895
20,0.17947462510825568,10.312879358224844,10.722532913466557,0.17208679404521576,0.06825898398914633
30,0.1439769402397387,10.300814963026719,10.71373194019564,0.15292611606735196,0.04559710375374565
40,0.1449659310088237,10.288634572172032,10.710442161517644,0.15173769510877919,0.034233861429610865
60,0.1224716642518721,10.28870837054049,10.71139473621186,0.13862280335181681,0.022347220238655707
80,0.12225173140331244,10.274788928467624,10.703871425823671,0.1377237531150954,0.01653580066853404
100,0.1135710558105652,10.283518706413682,10.705067857527585,0.13342785614985386,0.013360580245597347
1000,0.11485317653206116,10.281949648189029,10.69981675540279,0.12450094692185665,0.001317839198900943


==> Figures/mse_nmatrices/5_7/5.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,1.7827542506651004,11.463315012274816,13.195128752322653,0.8566269540846074,1.2327077329932778
5,1.5086196371857912,11.672242037703896,13.465251031539367,0.7115382237968421,0.6724603489366795
20,1.4493146921911697,12.433569994367074,14.142725865054013,0.5568451799104059,0.15498353028424589
30,1.437657526896272,12.54023936105215,14.200977501093542,0.5841443265467618,0.10723572800176547
40,1.4715481618677444,12.71001130850433,14.342218307223323,0.6015669632932887,0.08167944945547219
60,1.5048382857155571,12.803664510477057,14.44855157511548,0.6288327743863855,0.05392719002941342
80,1.5244684160879236,12.870152369323705,14.507787997235992,0.6394900922089314,0.0422099879393748
100,1.5661624008277533,12.914994041684535,14.533200709412116,0.6525449062773965,0.03495744591373438
1000,1.2847559308016068,13.20732654552262,14.76086175324224,0.7685641162397643,0.007363230253532415
10000,1.843378091433386,13.305315392283118,14.831214580561937,0.8117033906181855,0.006653344410987108


==> Figures/mse_nmatrices/5_7/95.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,7.7318767540949835,16.083173779190727,17.166033729210163,3.7201557468464856,4.777065811531152
5,5.430347222708872,15.49529910187576,16.59655144292717,2.7966008096442896,2.5459921194422184
20,3.1312167996648532,14.352497063012999,15.639146164437994,1.550887444948801,0.5532272558788652
30,2.815102825700143,14.189094682904425,15.567090815725317,1.395407229125606,0.39126516336705147
40,2.6417646216792905,14.093266752380295,15.491363003343077,1.2819363970855822,0.2779661796525694
60,2.5312614375958957,13.936307550416087,15.341191560852591,1.194764465207266,0.1965393345223028
80,2.429628802459024,13.846547359673345,15.26635324832585,1.157491532572068,0.15524883774029977
100,2.3274299105081044,13.782785339793538,15.252410181269742,1.092792434989966,0.12621018547055873
1000,2.0150232627673392,13.510412973243277,14.994663465012746,0.9132747361346838,0.02264403589029681
10000,1.929014114575228,13.405217305835148,14.909591422591859,0.8594371372776344,0.011200243646096475


==> Figures/mse_nmatrices/5_7/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nfeatures_5_nsamples_7.yml
n_features: 5
n_iterations_max: 100
n_jobs: -1
n_matrices:
- 3
- 5
- 20
- 30
- 40
- 60
- 80
- 100
- 1000
- 10000
n_samples: 7
n_trials: 1000
results_path: results/numerical/mse_nmatrices/5_7
seed: 7777
show_plots: false


==> Figures/mse_nmatrices/5_7/mean.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,4.217302465021968,13.698204192847715,15.062684514776102,2.0955553413379797,2.6007883112401715
5,3.26880330232017,13.545525648785423,15.004471453723864,1.6069254133185567,1.4626709806789102
20,2.2198516239687187,13.398446588775258,14.898321208652234,1.0215579920964928,0.33654830694453397
30,2.114946840035254,13.387167340277053,14.88477288852977,0.9560049311277384,0.22757670128379257
40,2.047874423168713,13.39289584147659,14.896787489611288,0.9183125581994,0.1672070452418248
60,2.005011790448756,13.369417407751811,14.87828085343775,0.8939846278874193,0.11551987274889655
80,1.9781805141188593,13.365465707187143,14.877201797420737,0.8821779094885133,0.08828342439121388
100,1.9469883274172621,13.354158605422215,14.875428705418088,0.8752824318019826,0.07076465372150897
1000,1.8692687779949753,13.357958356962806,14.872314388638923,0.8394446096718956,0.014468975220009032
10000,1.8714218055583212,13.35466801041949,14.871398075461519,0.8354665537606274,0.008738881204650413


==> Figures/mse_nmatrices/64_128/5.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,16.83148756096027,36.870715627716514,37.28083639139842,11.698124346586756,11.48605342705661
5,12.138189652698102,35.58653526447372,35.79117116615963,9.618272274032831,6.42575481512846
20,7.403330544479145,34.547307055839546,34.88608633530648,7.36444461877267,1.4763341209006628
30,6.992419365804417,34.57989161370795,34.87162261243523,7.143521339611815,0.9847042487247231
40,6.843331405323847,34.52371979966825,34.79879634315349,7.008413721477047,0.7456853160078208
60,6.5547090007593,34.51726407778619,34.759318405542466,6.94320751913582,0.4951939916168378
80,6.44242941841111,34.504036778570686,34.78935203986732,6.910127831638161,0.37902380712767053
100,6.429231762931922,34.540676124451316,34.784460434240366,6.745225256288827,0.3048206343729879
1000,6.150317143345878,34.61004747568882,34.89379871350229,6.6926472568373825,0.031155029414822538


==> Figures/mse_nmatrices/64_128/95.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,18.80433896130541,39.00599800963603,39.194267512242064,13.415010635357792,13.2493448302234
5,13.692588120213106,37.4501666134047,37.74129033294152,10.627336185328412,7.128163485123814
20,8.04034681130094,35.61819675364974,35.9151745882271,8.005438213541128,1.6280331731264013
30,7.5899688263652045,35.45436969242278,35.71772899305584,8.489450399756365,1.0930243844795198
40,10.144664879903067,35.310510680202235,35.49115353018301,7.606902132104268,0.8251736481653523
60,7.032832751250537,35.13461565898065,35.384348274235855,7.291515803466284,0.5644393369068436
80,6.8465131481476735,35.02041699893519,35.28066478950303,7.3604580521669485,0.4188838688894031
100,9.772142971625948,35.018072659898046,35.27473958209924,7.305515472124581,0.3353103397169034
1000,9.572698280569275,34.766745726517556,35.051818913201316,6.942212033301587,0.03411979013655989


==> Figures/mse_nmatrices/64_128/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nfeatures_64_nsamples_128.yml
n_features: 64
n_iterations_max: 100
n_jobs: -1
n_matrices:
- 3
- 5
- 20
- 30
- 40
- 60
- 80
- 100
- 1000
n_samples: 128
n_trials: 100
results_path: results/numerical/mse_nmatrices/64_128
seed: 7777
show_plots: false


==> Figures/mse_nmatrices/64_128/mean.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,17.857866966177298,37.92878121376951,38.17271863457619,12.311293620054567,12.279626119493042
5,12.815568673875243,36.51087086958503,36.78664340487696,10.039212933277774,6.776180654584794
20,7.736396245472685,35.11820934376051,35.398579803779874,7.681022602670977,1.5513601601135922
30,7.342169991414048,34.98140355456612,35.247854158880834,7.487270728998392,1.041619897509383
40,7.255325609402025,34.89268491637954,35.15241443129978,7.5018009156558465,0.7853230431572539
60,6.850562449816132,34.83021897529215,35.07827689711152,7.30395299485244,0.5286557787895448
80,6.72031984059409,34.792936069852686,35.05948738870693,7.167271076410636,0.39995995670456486
100,6.7701088293971035,34.79164962478993,35.031441774555056,7.120285073038868,0.32022713748471604
1000,6.605244206741268,34.65211770619834,34.96739912593419,6.9844785522781425,0.03253026583647511


==> Figures/mse_nmatrices/64_512/5.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,2.4971544455731274,14.553203050379492,14.592133290727057,2.3157853472492325,2.235226614813035
5,1.5541725764221956,13.627746305542306,13.66052943812092,1.5378837034550543,1.3052681117459066
20,0.5697503363879546,12.73572512538002,12.762008521913467,0.7201185270411427,0.30823684144139724
30,0.47152734045606143,12.650143383761984,12.668628314727172,0.6273431859278644,0.2049840194480396
40,0.4252794817000364,12.606391778464237,12.625140164577035,0.5950724775167381,0.15435092013512952
60,0.370695473539714,12.55546527512737,12.580172793901573,0.5509263545491293,0.10296049830910554
80,0.34773402837591016,12.545860205947111,12.573143157135119,0.529541305456947,0.07602091697691336
100,0.3333446441308719,12.539986698348455,12.564845653999184,0.5152881585391894,0.06129226572488624
1000,0.28363590476336464,12.53724933939551,12.57017030183902,0.467685135426895,0.006149420673313129


==> Figures/mse_nmatrices/64_512/95.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,4.345680739151041,15.457255130787559,15.539208038710523,2.6200931938046685,2.5236028514383966
5,1.8152772027155264,14.311257445935704,14.339465637682055,1.9558581476293742,1.4365705400545936
20,0.8642872067546945,13.092763103403716,13.084625918785056,1.080894275155267,0.3408095071327154
30,0.8380088546092559,12.931104846482453,12.964754352703016,0.7146748622911828,0.22582245310865595
40,1.12433719088557,12.8657342192473,12.891237821557192,4.508559370597463,0.16849898849612144
60,0.9768868221393708,12.777377831737011,12.802178902065597,0.6008434184111374,0.11143684107840154
80,0.9249802168842352,12.716682140144252,12.741953641252428,0.9085394748295207,0.08568829957085991
100,1.1251588832620747,12.708342597174394,12.74014417189324,0.8706833503265593,0.06737034297235878
1000,0.39007012346459335,12.595542953697729,12.634303279427758,0.5415589545666873,0.006825830736902888


==> Figures/mse_nmatrices/64_512/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nfeatures_64_nsamples_512.yml
n_features: 64
n_iterations_max: 100
n_jobs: -1
n_matrices:
- 3
- 5
- 20
- 30
- 40
- 60
- 80
- 100
- 1000
n_samples: 512
n_trials: 100
results_path: results/numerical/mse_nmatrices/64_512
seed: 7777
show_plots: false


==> Figures/mse_nmatrices/64_512/mean.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,2.9238564230599,15.097730118973551,15.18006493987776,2.4636421335618546,2.392170079592681
5,1.8072811769544983,13.970667572195541,14.002314596093662,2.0294405268875413,1.3673660136063879
20,0.9193456762074764,12.892677076405171,12.920530482301194,0.8902426407333541,0.3244117228011733
30,0.5802096673950379,12.784655462908905,12.815588331673258,0.7014326072730573,0.21544700529176464
40,0.8812759751444389,12.72215743579751,12.747643808408457,0.8640820283475725,0.16124899845265847
60,0.6433192092031255,12.658898704362352,12.688257806457862,0.6561049229954476,0.10734829696661968
80,0.5169321955003104,12.63971592266404,12.664934242740546,0.6884503470178664,0.08022377251125624
100,0.5996760424845222,12.62711994926982,12.652650305521691,0.6706071534827975,0.06440078966753082
1000,0.296773814994851,12.568008621096038,12.600939630746002,0.4883728888725411,0.006507397065370992


==> Figures/mse_nmatrices/64_66/5.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,88.14236628731494,47.61653625682301,48.21741743633283,25.781435406514394,37.04929815652187
5,72.36466180184122,47.16127264338186,47.94354162908277,22.415176648313526,19.75690918804301
20,56.30335949852532,46.971955455792965,47.602289937688056,18.561328746014254,4.311327758967775
30,55.212241478331855,47.07580814053331,47.69054712492093,18.206866829575628,2.869768897138809
40,54.49504924109105,47.07433334534571,47.747368375018894,18.005395157764585,2.097631418966072
60,54.35583720862627,46.931717258741365,47.613715751984465,18.071991157127627,1.3954328416280706
80,53.98645699622762,47.043024846451864,47.73780598133055,18.054049654762743,1.0440304441855328
100,53.78188089835279,47.07992384251029,47.77006469283329,17.817573327962688,0.8425794364352853
1000,52.88423171202351,47.2703348549419,47.947629843197,17.928672582936652,0.09584773372840567


==> Figures/mse_nmatrices/64_66/95.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,101.68201754882047,50.939940127212694,51.55432176812937,31.062090165934066,43.01349142355462
5,81.25986704775386,49.631305562104025,50.25879488812184,26.08222720301394,22.765811659905744
20,60.5980312773159,48.48992859256429,49.04831587071138,20.35827991081111,4.846749453587721
30,58.544437559670456,48.050404390830174,48.80340041709634,19.830233728877584,3.1545786374640024
40,57.592681963751055,47.97636944526779,48.644621432293356,19.582057405586788,2.354086271830605
60,56.57847769061008,47.85940045272937,48.553457698360106,19.13405770611544,1.578248388631105
80,55.687197064634695,47.801684694259414,48.474554108245194,18.985888150391737,1.1714508561053678
100,55.88907109152694,47.755608366878874,48.41865908139446,18.80264047640279,0.9445824704961311
1000,54.17278331232106,47.47277626545292,48.16905005556039,18.279792639543306,0.10803128526823703


==> Figures/mse_nmatrices/64_66/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nfeatures_64_nsamples_66.yml
n_features: 64
n_iterations_max: 100
n_jobs: -1
n_matrices:
- 3
- 5
- 20
- 30
- 40
- 60
- 80
- 100
- 1000
n_samples: 66
n_trials: 100
results_path: results/numerical/mse_nmatrices/64_66
seed: 7777
show_plots: false


==> Figures/mse_nmatrices/64_66/mean.csv <==
n_matrices,SCM,LW_linear,OAS,LW_nonlinear,RMT
3,94.51575929259417,49.3613074737249,49.928077282850055,28.403946000353162,39.65102942554623
5,75.65868823092941,48.483748351865046,49.119093876023555,27.33153031430672,21.248467497527557
20,58.35327855948904,47.67614028028354,48.34249936889592,19.546718225524398,4.588476045254625
30,56.824146026426455,47.572082430015456,48.25931433643716,19.037904488168437,3.0117903725427664
40,56.08262007668971,47.50957286465126,48.18824162886349,18.81164472407466,2.2286023166146105
60,55.35979066327875,47.41479889065646,48.09783618949502,18.587461573757118,1.4828306230045336
80,54.94241815644025,47.42859590489427,48.09732735952858,18.46671346986075,1.1099362145874971
100,54.81613367479532,47.433206156288335,48.11841659314831,18.326296706761756,0.8922335323992769
1000,53.78972108176266,47.370480211675904,48.06248979682173,18.086639067100236,0.10289812601573153


==> Figures/mse_nsamples/5.csv <==
n_samples,SCM,LW_linear,OAS,LW_nonlinear,RMT
65,67.02109882318226,47.19030593179819,47.83197889925431,19.21403485467545,9.120696559410149
68,52.12423914182004,46.420057817344066,47.03868746245969,20.848543464004393,8.548743714097997
80,28.611435303967536,43.43895467692179,43.952726501752736,18.23329809251874,6.235222657814105
100,15.589115379299443,39.52060460501634,39.85208839090345,12.292950773475441,4.235911375823388
150,6.408283569572468,31.908826756919293,32.123751916281634,6.1617649834117865,2.4975591757685196
200,3.786375685723358,26.87155626613566,26.99430610759392,3.9497029903096053,1.738868133879424
300,1.9185772193196322,20.232058039782373,20.247958436433443,2.098995488474701,1.1177439577994794


==> Figures/mse_nsamples/95.csv <==
n_samples,SCM,LW_linear,OAS,LW_nonlinear,RMT
65,73.22474459199167,49.08064602337593,49.777765399308294,61.162874315634234,10.56171125623065
68,56.16310937205371,48.340309064844384,49.056000070623455,23.782670155284592,9.574504145817755
80,31.274761798498723,45.39672950220017,45.87303984920852,20.13569989170689,6.9555556748486715
100,17.146660244567833,41.04414923591439,41.35967729276655,13.56344805438105,4.784164661011902
150,7.245876726009921,33.10277470325732,33.29097034691838,6.75169677869756,2.755383324415697
200,4.180324457044431,27.742728927178597,27.862191264417966,4.372335882037094,1.9502614435399703
300,2.1583780538040687,20.85596278725775,20.91791482624779,2.3708876516528203,1.2223866378964507


==> Figures/mse_nsamples/config.yml <==
condition_number: 100
config: experiments/numerical/configs/mse_nsamples/mse_nfeatures_64_nmatrices_10.yml
n_features: 64
n_iterations_max: 100
n_jobs: -1
n_matrices: 10
n_samples:
- 65
- 68
- 80
- 100
- 150
- 200
- 300
n_trials: 100
results_path: /home/ammarmian/papers/icml_2024/code/mse_nsamples/2024-02-01_17-05-05
seed: 7777
show_plots: false


==> Figures/mse_nsamples/mean.csv <==
n_samples,SCM,LW_linear,OAS,LW_nonlinear,RMT
65,69.9529340628551,48.18403548419778,48.81723420714472,27.116042810693752,9.847780242354542
68,54.139753237574595,47.39371306400741,48.010299975920354,22.242292775589284,9.08087941977742
80,29.85309302376128,44.4483851116391,44.93450229501576,19.074797873290844,6.541043570814701
100,16.295681526880056,40.25157444923779,40.61007495229079,12.929491322398171,4.5023505082725235
150,6.823420995446604,32.5450607196298,32.75441062782719,6.513547726167958,2.613148816919793
200,4.004972324601507,27.31137825206477,27.445092505944185,4.438295537246171,1.848887847996316
300,2.035656506362118,20.65883023521506,20.590414755386288,2.282112947717498,1.1681409256878752

